New galaxy UV luminosity constraints on warm dark matter from JWST

We exploit the recent {\it James Webb Space Telescope} (JWST) determination of galaxy UV luminosity functions over the redshift range $z=9-14.5$ to derive constraints on warm dark matter (WDM) models. The delayed structure formation in WDM universes make high-redshift observations a powerful probe to set limits on the particle mass $m_\mathrm{x}$ of WDM candidates. By integrating these observations with blank-field surveys conducted by the {\it Hubble Space Telescope} (HST) at redshifts $z=4-8$, we impose constraints on both astrophysical parameters ($\beta$, $\gamma$, $\epsilon_{\mathrm N}$, $M_c$ for a double-power law star formation efficiency, and $\sigma_{M_{\mathrm{UV}}}$ for a Gaussian magnitude-halo mass relation) and the WDM parameter (dark matter particle mass $m_\mathrm{x}$) simultaneously. We find a new limit of $m_\mathrm{x} \geq 3.2$ keV for the mass of thermal relic WDM particles at $95\%$ confidence level. This bound is tighter than the most stringent result derived using HST data before. Future JWST observations could further reduce the observation uncertainties and improve this constraint.

==> ref_list.txt <==
inspiraling double compact objects     [2021ApJ...908..196P]

ET distinguish PBH from ABH            [2020JCAP...08..039C]
ET 2013                                [2013JCAP...10..022P]
ET 2014                                [2014JCAP...10..080B]
ET 2015                                [2015JCAP...12..006D]

introduction of DECIGO and B-DECIGO    [2019IJMPD..2845001K]
the status of DECIGO                   [2017JPhCS.840a2010S]
The Japanese space gravitational wave antenna—DECIGO
                                       [2011CQGra..28i4011K]




probability distribution for theta     [1996PhRvD..53.2878F]

parameters of Schecter function        [2007ApJ...658..884C]

matched filtering signal-to-noise      [2012PhRvD..86b3502T]

DCO I                                  [2012ApJ...759...52D]
DCO II                                 [2013ApJ...779...72D]

181-272 待定

GW150914
first detection                        [2016PhRvL.116f1102A]
PBH scenario for the GW150914          [2016PhRvL.117f1101S]
Did LIGO detect dark matter?           [2016PhRvL.116t1301B]
Possibility of PBHs as source of GW    [2021PhRvD.103h4001K]
Detecting the GW background from PBH   [2017PDU....18..105C]

PBH
1971 Hawking                           [1971MNRAS.152...75H]
1974 BH in the early universe          [1974MNRAS.168..399C]



2007 lensing optical depth parametes   [2007ApJ .658 884]

Lensing equation                       [2014JCAP.10.080]
                                       [2013JCAP.10.022]
                                       [2015JCAP.10.006]
